Emit As You Go: Enumerating Edges of a Spanning Tree

Classically, planning tasks are studied as a two-step process: plan creation and plan execution. In situations where plan creation is slow (for example, due to expensive information access or complex constraints), a natural speed-up tactic is interleaving planning and execution. We implement such an approach with an enumeration algorithm that, after little preprocessing time, outputs parts of a plan one by one with little delay in-between consecutive outputs. As concrete planning task, we consider efficient connectivity in a network formalized as the minimum spanning tree problem in all four standard variants: (un)weighted (un)directed graphs. Solution parts to be emitted one by one for this concrete task are the individual edges that form the final tree. We show with algorithmic upper bounds and matching unconditional adversary lower bounds that efficient enumeration is possible for three of four problem variants; specifically for undirected unweighted graphs (delay in the order of the average degree), as well as graphs with either weights (delay in the order of the maximum degree and the average runtime per emitted edge of a total-time algorithm) or directions (delay in the order of the maximum degree). For graphs with both weighted and directed edges, we show that no meaningful enumeration is possible. Finally, with experiments on random undirected unweighted graphs, we show that the theoretical advantage of little preprocessing and delay carries over to practice.

==> experiment_data/aggregated_0.25.enum-prim.csv <==
size,total_time_n,total_time_min,total_time_max,total_time_avg,total_time_median,total_time_lower_quartile,total_time_upper_quartile,preprocessing_n,preprocessing_min,preprocessing_max,preprocessing_avg,preprocessing_median,preprocessing_lower_quartile,preprocessing_upper_quartile,first_output_n,first_output_min,first_output_max,first_output_avg,first_output_median,first_output_lower_quartile,first_output_upper_quartile,delay_min_n,delay_min_min,delay_min_max,delay_min_avg,delay_min_median,delay_min_lower_quartile,delay_min_upper_quartile,delay_max_n,delay_max_min,delay_max_max,delay_max_avg,delay_max_median,delay_max_lower_quartile,delay_max_upper_quartile,delay_avg_n,delay_avg_min,delay_avg_max,delay_avg_avg,delay_avg_median,delay_avg_lower_quartile,delay_avg_upper_quartile,delay_inc_max_n,delay_inc_max_min,delay_inc_max_max,delay_inc_max_avg,delay_inc_max_median,delay_inc_max_lower_quartile,delay_inc_max_upper_quartile
100,50,287036,677853,467253.56,480691.0,363000.0,551857.0,50,77,549,178.62,172.5,125.0,205.0,50,916,3000,1523.16,1514.0,1187.0,1665.0,50,100,198,152.48,155.5,122.0,180.0,50,189217,504355,341917.86,353287.0,266002.0,414683.0,50,2714.8282828282818,6554.8585858585875,4490.617777777778,4596.909090909092,3482.9494949494965,5313.525252525252,50,3553.5569620253164,8427.696202531646,5935.88085688042,6016.967948717949,4762.561643835616,7005.975308641975
200,50,516980,607581,563805.26,559913.0,551999.0,578251.0,50,38,142,80.82,75.0,61.0,97.0,50,552,957,664.98,638.0,607.0,713.0,50,57,62,58.64,58.0,58.0,60.0,50,394290,477616,434377.92,433419.5,424814.0,448045.0,50,2515.1909547738705,2966.065326633164,2749.488944723618,2731.0904522613064,2691.5728643216084,2823.844221105528,50,3223.246835443038,3995.074324324324,3663.7635024956835,3676.045874822191,3474.9044585987263,3823.904109589041
300,50,1032503,1270868,1099971.66,1094852.0,1071440.0,1116606.0,50,37,269,100.64,70.0,61.0,121.0,50,686,1474,875.3,794.0,729.0,916.0,50,57,62,59.0,59.0,58.0,60.0,50,786702,936429,847633.46,845782.0,826825.0,863334.0,50,3371.732441471572,4156.702341137119,3596.2282274247486,3580.598662207358,3502.4682274247502,3652.4548494983255,50,4418.372294372294,5472.360869565217,4786.1195209882935,4799.377777777778,4587.424242424242,4905.857777777778
400,50,1666900,1849144,1753455.84,1754584.5,1715738.0,1798036.0,50,40,348,98.96,81.0,69.0,90.0,50,754,1977,1021.8,924.0,866.0,1078.0,50,57,62,58.86,59.0,58.0,60.0,50,1255996,1433646,1344015.0,1346609.0,1303672.0,1388585.0,50,4097.005012531331,4553.812030075186,4312.6343859649105,4316.689223057645,4216.147869674184,4425.674185463657,50,5410.062091503268,6067.758278145695,5759.4796283265205,5770.508552631579,5556.441558441558,5960.885135135135
500,50,2458452,2681394,2574666.3,2572114.0,2530508.0,2606145.0,50,39,174,95.76,90.0,65.0,117.0,50,838,1576,1112.02,1040.5,978.0,1171.0,50,57,62,58.48,58.0,57.0,60.0,50,1863979,2074574,1976295.02,1978437.0,1929123.0,2010339.0,50,4843.997995991984,5292.775551102209,5078.424088176352,5072.413827655311,4990.61523046092,5141.865731462931,50,6465.676392572945,7167.271232876712,6858.990846320736,6835.659517426274,6745.201612903225,7062.027397260274
600,50,3373153,3530414,3460911.0,3468315.5,3438945.0,3484130.0,50,38,222,124.3,123.5,101.0,158.0,50,1056,1771,1340.46,1317.0,1218.0,1456.0,50,56,61,58.32,58.0,57.0,59.0,50,2543605,2695319,2630624.9,2638269.5,2601195.0,2662438.0,50,5549.936560934894,5812.6494156928175,5696.509248747916,5708.94156928214,5659.884808013351,5736.303839732887,50,7173.385438972163,7856.152466367713,7578.395642338928,7576.041376205414,7504.638766519824,7702.105726872247
700,50,3024164,3248295,3144048.72,3169500.5,3087864.0,3192711.0,50,29,112,70.68,77.0,55.0,86.0,50,882,1248,1030.96,1024.0,971.0,1070.0,50,39,43,40.84,41.0,40.0,41.0,50,2269030,2468194,2373960.94,2398654.0,2317272.0,2422251.0,50,4269.791130185983,4585.613733905578,4440.4943919885545,4477.201716738197,4360.306151645204,4510.246065808299,50,5606.396296296296,6271.095330739299,5925.257961807979,5961.244896938162,5728.405660377359,6042.4657794676805
800,50,3905670,4044652,3960862.92,3955539.5,3942507.0,3974436.0,50,28,173,87.94,84.5,80.0,93.0,50,855,1450,1133.16,1118.0,1048.0,1222.0,50,40,43,41.1,41.0,41.0,42.0,50,2917201,3061833,2975452.38,2967227.5,2955853.0,2990603.0,50,4831.355444305382,5004.760951188988,4900.2664330413,4892.876095118898,4877.468085106382,4916.87359198999,50,6361.575364667747,6723.846153846154,6503.697581414669,6507.208631273239,6436.796387520525,6534.375415282392
900,50,4741708,4986204,4866620.3,4866838.5,4817621.0,4895345.0,50,44,150,84.62,83.5,72.0,95.0,50,1086,1592,1264.1,1248.0,1196.0,1324.0,50,40,42,40.9,41.0,40.0,41.0,50,3544532,3758070,3648409.34,3656534.0,3597876.0,3682179.0,50,5217.714126807561,5489.4093437152405,5356.461979977753,5356.840934371526,5301.971078976642,5388.611790878752,50,6939.493430656934,7390.172876304024,7161.348335234959,7186.8120721449795,7028.514032496308,7261.874815905744
1000,50,5703792,6019450,5834958.0,5829198.0,5780562.0,5871662.0,50,29,139,81.44,81.5,71.0,96.0,50,1015,1530,1267.12,1262.5,1198.0,1316.0,50,40,43,40.96,41.0,40.0,42.0,50,4279634,4513009,4374000.26,4373846.0,4327558.0,4414926.0,50,5653.058058058062,5969.010010010006,5784.335915915914,5778.662662662657,5730.106106106106,5821.328328328328,50,7515.471523178808,8017.95046854083,7717.417453556973,7688.108222593542,7611.56746031746,7809.259705488621
2000,50,19608172,20789957,20404081.1,20406573.0,20279956.0,20547009.0,50,27,257,89.26,79.0,60.0,108.0,50,1841,3153,2250.32,2197.0,2039.0,2348.0,50,39,42,40.54,40.0,40.0,41.0,50,14647151,15275147,15012256.48,15039238.0,14891395.0,15150819.0,50,9754.021010505241,10343.919959979996,10151.02696348174,10152.32991495747,10089.683341670843,10220.249624812392,50,13019.510805500982,13865.650836120401,13551.889691456592,13582.928923659743,13400.453943008615,13722.594504021448
3000,50,42886163,44625263,43768386.7,43744443.0,43541881.0,43987441.0,50,30,715,148.12,117.0,75.0,175.0,50,2704,4036,3313.28,3253.0,3090.0,3527.0,50,40,42,40.48,40.0,40.0,41.0,50,31665449,33046442,32069641.48,32058847.5,31889234.0,32177420.0,50,14244.963321107038,14823.99099699902,14538.355225075029,14529.929309769956,14462.880960320099,14611.296765588515,50,18950.684792219276,19908.30487259723,19408.463193163985,19390.444792293907,19270.658385093167,19518.78295605859
4000,50,74091692,77668460,76204989.44,76251168.5,75897088.0,76510292.0,50,29,612,192.38,165.5,122.0,221.0,50,3489,5552,4542.16,4503.5,4283.0,4835.0,50,38,42,40.28,40.0,40.0,41.0,50,53914642,56579708,55599634.48,55752157.5,55370995.0,56012137.0,50,18471.881720430105,19365.25431357838,18999.932263065766,19011.624531132788,18922.9984996249,19076.30782695676,50,24302.94973718791,26083.900472334684,25368.405988670347,25441.92936234818,25224.05008291874,25585.95006702413
5000,50,114846265,119257178,117335236.86,117408035.0,116739198.0,117924552.0,50,39,531,197.64,202.5,131.0,237.0,50,4438,6613,5640.66,5669.0,5415.0,5859.0,50,40,41,40.26,40.0,40.0,41.0,50,84253458,86555508,85533734.82,85554080.5,85090371.0,85908458.0,50,22918.658531706333,23799.713342668572,23413.873398679738,23423.640628125624,23293.93798759754,23526.27965593122,50,30440.273089171973,31922.953899758777,31264.079192042173,31283.99279807949,31024.887972325705,31548.39930648173
6000,50,164798625,169852903,167544569.28,167672779.5,166598570.0,168261250.0,50,29,484,199.22,207.5,135.0,265.0,50,5648,7932,6474.64,6412.0,6172.0,6778.0,50,39,41,40.3,40.0,40.0,41.0,50,120870439,123430974,122013139.18,122065848.5,121471126.0,122408217.0,50,27407.45040840139,28256.88448074676,27872.33899316551,27894.217786297686,27715.183030505093,27992.34589098176,50,36528.0331941086,37955.333109619685,37255.55218407105,37275.8918495494,37010.60255001099,37555.67919463087
7000,50,223050047,229097501,226117003.74,225780880.0,225317712.0,227254147.0,50,41,444,197.76,208.0,144.0,233.0,50,6355,8427,7404.84,7446.5,7157.0,7696.0,50,38,41,40.22,40.0,40.0,41.0,50,162206589,167365740,164423587.46,164161220.0,163235271.0,165746476.0,50,31813.46449492797,32677.097585369334,32250.428826975287,32202.987498213974,32132.681525932323,32413.603657665357,50,42220.456299659476,44117.56919814958,43039.67838205854,42910.04478749762,42715.61442125237,43413.646607895746
8000,50,290304839,296686340,293659385.46,293768576.0,292603477.0,294617140.0,50,40,516,207.3,216.0,138.0,238.0,50,6540,14628,8430.5,8335.5,8030.0,8668.0,50,39,42,40.28,40.0,40.0,41.0,50,210652996,216344889,213540772.14,213438529.0,212693501.0,214122855.0,50,36236.13239154897,37034.217152144054,36655.73549943744,36669.76547068391,36523.89636204518,36774.72984123015,50,48056.197647448644,49588.86968885915,48839.17787038418,48865.203068705676,48567.21622967142,49138.271
9000,50,365562147,375475531,370101153.8,369795311.5,368449129.0,371364699.0,50,35,426,196.34,196.0,136.0,239.0,50,7855,10545,9376.9,9399.5,9122.0,9747.0,50,39,41,40.08,40.0,40.0,40.0,50,266313366,273138356,269107917.18,269145605.0,267569170.0,270648702.0,50,40566.41193465942,41667.98810979004,41070.116035114996,41036.64212690294,40885.987665296016,41210.975441715724,50,53895.395208700764,55833.75431547619,54735.460794467086,54687.41247912689,54364.53829127933,54990.35482436638
10000,50,453218793,460449856,457559307.48,457694337.0,456606485.0,458746299.0,50,38,490,205.26,215.5,145.0,242.0,50,8744,11268,10201.54,10259.0,9884.0,10651.0,50,39,41,40.12,40.0,40.0,40.0,50,330594982,335773949,332892064.58,332859195.5,332118158.0,333735204.0,50,45270.48564856484,45993.74557455739,45704.08958095808,45716.18156815689,45608.919691969044,45823.37813781386,50,60212.77559159798,61457.84424258616,60877.575781797925,60888.08185586464,60717.86980830671,61043.875317386075
20000,50,1836936893,1860928376,1845937345.78,1845623491.0,1842381251.0,1848584546.0,50,29,419,226.08,220.0,189.0,275.0,50,16180,20791,19230.46,19372.0,18970.0,19853.0,50,39,41,40.0,40.0,40.0,40.0,50,1347372738,1371191288,1357708244.44,1357596828.0,1355313835.0,1359886799.0,50,91795.30521526074,92994.9726986355,92243.17351967594,92228.7309365467,92067.55307765384,92377.3170158511,50,122237.91796407185,124263.46336726494,123002.46754454008,122987.91728404837,122641.72654690618,123264.54111688658
30000,50,4151510732,4242726869,4177870748.7,4176748717.0,4167048498.0,4187044361.0,50,119,442,262.3,251.5,216.0,318.0,50,23788,31158,28210.2,28621.5,27572.0,29233.0,50,38,41,39.7,40.0,39.0,40.0,50,3066070240,3146993704,3082719622.52,3079428935.0,3076237776.0,3089132601.0,50,138324.2457415249,141369.4372479085,139208.69064435488,139173.4776659224,138844.42904763503,139516.0110337013,50,184124.41462658817,188232.97186598624,185532.2861224423,185507.80054725558,184984.32421043294,186139.97888513515
40000,50,7484236382,7569708669,7527019252.04,7527601876.0,7512859962.0,7541679814.0,50,63,556,261.98,243.0,207.0,301.0,50,32757,40458,37686.32,37755.5,36988.0,38812.0,50,38,42,40.1,40.0,40.0,40.0,50,5542939016,5604898385,5575691011.94,5575462596.5,5565856105.0,5587587734.0,50,187051.89437235895,189189.97224930627,188120.19224880607,188134.85875896795,187769.30418260343,188489.47778694567,50,249432.6672328238,252458.91040394944,250907.8698492306,250968.43483327245,250407.1626890083,251346.21354948464
50000,50,11879874278,11964096746,11919707822.3,11920216898.5,11905089084.0,11932201915.0,50,114,684,276.02,241.0,224.0,281.0,50,41202,49780,47134.52,47501.5,46716.0,48180.0,50,39,41,40.02,40.0,40.0,40.0,50,8851366207,8923547060,8891105480.0,8891654627.5,8879501390.0,8901797335.0,50,237537.97157943185,239229.39704794067,238339.03378667575,238346.5991919855,238049.4433488671,238585.90991819816,50,316299.8004791057,319351.03534531087,317803.46612801566,317735.1945958697,317348.8653569334,318303.9364371713
60000,50,17479765080,17617787662,17539873315.28,17536264552.5,17511003579.0,17564431356.0,50,73,435,249.76,234.0,218.0,293.0,50,47628,58738,54838.16,55736.5,53871.0,56739.0,50,38,41,39.98,40.0,40.0,40.0,50,13150689469,13255553333,13200696414.48,13200727093.5,13178191007.0,13223823863.0,50,291273.62657710747,293577.9259154306,292276.31283788045,292218.608451807,291793.8296638276,292688.45102418313,50,387142.5172108271,392311.1052490925,389811.1790984626,389969.4893804288,388796.0382205235,390696.2322814508
70000,50,24186351565,24337972050,24261544945.4,24262074367.5,24231731918.0,24296302070.0,50,65,697,247.24,231.5,214.0,255.0,50,54863,69335,63841.24,65022.0,61682.0,66051.0,50,38,41,39.86,40.0,40.0,40.0,50,18280590626,18450002443,18365775984.92,18369380627.5,18340714935.0,18396055684.0,50,345460.57127959066,347631.59933713236,346537.7835854798,346545.66460949107,346109.5308361562,347031.6553522179,50,459911.3274967205,464246.7486264784,462242.2715045946,462425.4903070853,461663.14111375535,463213.29816767405
80000,50,32177362645,32529025414,32421845513.0,32432379718.0,32418841207.0,32463938763.0,50,100,410,225.84,231.0,195.0,249.0,50,65472,77818,72918.7,73515.5,71113.0,75331.0,50,39,41,39.96,40.0,40.0,40.0,50,24495153251,24800434787,24695996991.08,24708774858.5,24667468972.0,24723841691.0,50,402156.78149726905,406560.93753672094,405217.5347326838,405349.0555881944,405176.6479956025,405742.2824285308,50,535926.7040775535,542642.8728249446,540547.5885714948,541030.7741374964,539594.1520422089,541909.0419731211
90000,50,41354514144,41960628525,41656278235.18,41649464473.0,41621379739.0,41706984091.0,50,121,521,249.72,230.5,206.0,283.0,50,72329,94740,82250.7,83027.0,80015.0,84545.0,50,38,41,39.98,40.0,40.0,40.0,50,31617909158,32076277662,31861140438.88,31863135733.5,31819869482.0,31896225251.0,50,459434.0577228581,466169.12706808303,462788.1890354342,462719.52905032516,462400.00731119415,463355.2149246103,50,611052.2978292672,622113.2934137952,617143.0562362877,617356.620404791,616110.0558581493,618169.8658938431
100000,50,51555146372,52214316887,51989379443.42,52017226823.5,51959926993.0,52083197221.0,50,45,527,244.38,232.0,177.0,267.0,50,80179,96720,91736.16,92500.5,90523.0,94044.0,50,39,41,39.92,40.0,40.0,40.0,50,39542753593,40089856631,39896663085.44,39897975640.5,39873735602.0,39970734818.0,50,515498.7443274442,522090.6848168503,519837.7998009979,520119.4637746415,519546.38943389273,520771.05093050236,50,686760.5379164281,696241.9360581411,693016.7745514837,693311.414623024,692525.3397758021,694843.017194727


==> experiment_data/aggregated_0.25.incremental-prim.csv <==
size,total_time_n,total_time_min,total_time_max,total_time_avg,total_time_median,total_time_lower_quartile,total_time_upper_quartile,preprocessing_n,preprocessing_min,preprocessing_max,preprocessing_avg,preprocessing_median,preprocessing_lower_quartile,preprocessing_upper_quartile,first_output_n,first_output_min,first_output_max,first_output_avg,first_output_median,first_output_lower_quartile,first_output_upper_quartile,delay_min_n,delay_min_min,delay_min_max,delay_min_avg,delay_min_median,delay_min_lower_quartile,delay_min_upper_quartile,delay_max_n,delay_max_min,delay_max_max,delay_max_avg,delay_max_median,delay_max_lower_quartile,delay_max_upper_quartile,delay_avg_n,delay_avg_min,delay_avg_max,delay_avg_avg,delay_avg_median,delay_avg_lower_quartile,delay_avg_upper_quartile,delay_inc_max_n,delay_inc_max_min,delay_inc_max_max,delay_inc_max_avg,delay_inc_max_median,delay_inc_max_lower_quartile,delay_inc_max_upper_quartile
100,50,93999,201825,157942.06,164790.5,124785.0,188326.0,50,427,1830,1087.38,1039.0,835.0,1324.0,50,3295,7650,5347.9,5324.5,4478.0,6171.0,50,270,766,517.08,548.5,400.0,612.0,50,2740,5453,4047.28,4083.5,3466.0,4613.0,50,736.3838383838381,1625.5959595959598,1242.1206060606064,1277.474747474748,979.333333333333,1488.0202020202016,50,3354.0,7845.0,5446.82,5408.5,4568.0,6276.0
200,50,172872,206093,185322.4,183581.5,180125.0,190612.0,50,347,718,481.94,472.5,399.0,536.0,50,2945,4313,3423.88,3386.5,3241.0,3538.0,50,207,317,270.0,273.5,254.0,291.0,50,2446,20777,3758.18,2946.5,2736.0,3111.0,50,717.2763819095472,877.6984924623116,770.9135678391959,761.0025125628141,749.4522613065327,790.7236180904522,50,2989.0,4358.0,3464.06,3425.5,3275.0,3575.0
300,50,335037,382413,353216.42,352446.0,346818.0,358580.0,50,390,1006,591.84,574.0,527.0,644.0,50,4188,5365,4735.46,4711.5,4559.0,4873.0,50,332,500,374.12,367.0,352.0,381.0,50,3591,19819,5122.06,4226.5,3987.0,4473.0,50,962.4180602006687,1108.9397993311047,1014.3272240802673,1010.3511705685617,995.7023411371246,1030.0200668896314,50,4223.0,5415.0,4773.62,4750.0,4600.0,4918.0
400,50,550299,608686,572358.14,571746.0,561292.0,580405.0,50,507,1479,773.64,688.5,608.0,849.0,50,5180,7736,6149.96,6071.0,5800.0,6425.0,50,381,574,464.88,445.0,425.0,504.0,50,4440,13232,5872.96,5497.5,5175.0,5719.0,50,1205.5689223057648,1348.2230576441102,1253.2879699248122,1246.9260651629074,1230.5839598997493,1266.9172932330814,50,5215.0,7775.0,6187.6,6104.5,5834.0,6469.0
500,50,800097,874894,830741.34,828138.5,820965.0,836026.0,50,507,1623,748.1,656.5,594.0,836.0,50,6565,8665,7517.22,7469.5,7299.0,7743.0,50,453,639,534.08,533.0,516.0,545.0,50,5810,9462,7168.38,6865.5,6511.0,7768.0,50,1412.6132264529062,1573.4709418837685,1470.9523046092188,1465.3937875751506,1451.108216432865,1480.136272545091,50,6599.0,8708.0,7556.46,7506.0,7334.0,7777.0
600,50,1105086,1199580,1140983.16,1132594.5,1123640.0,1151159.0,50,617,1559,846.72,756.5,698.0,947.0,50,8214,10496,9200.06,9157.5,8913.0,9497.0,50,497,764,617.84,607.5,592.0,633.0,50,7227,12773,8574.46,8432.5,8050.0,8854.0,50,1640.3589315525874,1794.7245409015031,1701.1730550918196,1691.012520868114,1665.2120200333889,1724.903171953255,50,8247.0,10544.0,9236.92,9193.5,8958.0,9534.0
700,50,1002362,1110837,1048671.74,1045536.0,1037845.0,1051766.0,50,420,802,581.22,566.5,467.0,666.0,50,6207,8339,7363.1,7325.5,7173.0,7551.0,50,426,664,502.18,491.5,455.0,548.0,50,5681,12736,7219.52,6764.5,6541.0,7101.0,50,1296.1802575107297,1440.377682403434,1353.192417739628,1345.6337625178821,1335.5579399141636,1361.0715307582263,50,6235.0,8384.0,7394.36,7351.5,7213.0,7586.0
800,50,1295340,1423440,1334412.8,1323310.0,1315512.0,1338114.0,50,478,967,682.32,660.5,585.0,800.0,50,7756,10019,8562.34,8598.5,8184.0,8860.0,50,459,679,552.34,540.0,523.0,570.0,50,7108,11874,8480.32,8037.5,7749.0,8523.0,50,1465.2653316645813,1635.0012515644557,1517.523504380476,1505.5638297872338,1491.5769712140172,1519.8660826032542,50,7784.0,10063.0,8595.4,8630.0,8209.0,8890.0
900,50,1568991,1727662,1628706.62,1618942.5,1610601.0,1634797.0,50,506,1107,703.24,700.0,573.0,790.0,50,8279,10266,9282.48,9202.5,8914.0,9598.0,50,514,774,602.86,588.5,564.0,622.0,50,7821,21618,9813.4,8619.5,8374.0,8912.0,50,1592.1879866518361,1766.3259176863185,1655.6577975528367,1642.9905450500555,1634.7652947719691,1659.2725250278088,50,8304.0,10305.0,9313.62,9232.0,8944.0,9633.0
1000,50,1916739,2143667,1985242.18,1968436.0,1951045.0,1987765.0,50,519,1553,652.34,578.0,550.0,693.0,50,9158,11044,10069.06,10006.0,9698.0,10449.0,50,598,875,686.86,670.5,638.0,693.0,50,8571,11947,9543.1,9335.5,9030.0,9725.0,50,1749.9019019019024,1987.3713713713723,1823.6779179179177,1802.8783783783779,1787.435435435435,1826.5005005005007,50,9182.0,11068.0,10094.22,10033.0,9721.0,10474.0
2000,50,6936744,7777935,7124703.52,7037609.5,6991087.0,7142942.0,50,953,3415,1328.06,1185.5,1115.0,1330.0,50,18043,22488,19487.84,19519.5,18761.0,19919.0,50,1161,1590,1267.58,1207.5,1187.0,1241.0,50,16610,30937,19906.02,18437.0,17827.0,19590.0,50,3263.287643821905,3688.9774887443737,3364.5954777388692,3325.1060530265113,3299.674337168583,3376.0990495247634,50,18067.0,22517.0,19513.62,19543.5,18785.0,19947.0
3000,50,14987826,16454168,15286200.66,15146192.5,15080707.0,15277358.0,50,1264,4998,1967.78,1571.0,1475.0,1904.0,50,27382,34082,29208.98,28779.5,28297.0,29754.0,50,1612,2191,1764.82,1729.0,1683.0,1766.0,50,26332,41449,30994.34,27770.0,26941.0,33542.0,50,4755.803267755921,5257.134378126044,4864.242227409136,4816.486995665218,4798.4008002667615,4858.908636212059,50,27410.0,34110.0,29234.34,28803.5,28320.0,29779.0
4000,50,25671722,28654993,26575168.94,26371559.5,26222387.0,26576053.0,50,1999,8690,4643.74,4563.0,4004.0,5318.0,50,38514,46730,41463.36,41336.0,40783.0,42241.0,50,2165,3049,2400.64,2351.5,2285.0,2406.0,50,35395,61989,41893.46,37662.0,36438.0,48867.0,50,6167.282070517634,6918.137534383597,6397.590947736932,6343.449112278076,6306.741435358854,6401.3120780195095,50,38538.0,46754.0,41491.02,41362.5,40819.0,42280.0
5000,50,40127668,44167879,41129011.8,40785320.0,40617658.0,41035104.0,50,2722,8555,5403.44,5321.0,4967.0,5841.0,50,47862,54519,50968.78,50903.5,50198.0,51667.0,50,2723,3868,3005.96,2916.0,2872.0,2997.0,50,43741,538401,93853.0,58156.5,45815.0,68639.0,50,7752.737147429498,8572.019203840757,7955.695075014998,7889.077215443068,7845.14202840564,7932.598919783966,50,47887.0,54547.0,50996.16,50933.5,50228.0,51696.0
6000,50,57380000,63247608,59063402.52,58239063.5,57996420.0,58614555.0,50,3638,9264,7145.38,7446.5,6174.0,8018.0,50,57459,66743,61802.58,61900.0,60674.0,62723.0,50,3261,4628,3614.32,3429.5,3400.0,3556.0,50,52876,788623,103122.62,54854.5,53902.0,62796.0,50,9285.56542757124,10251.832138689773,9555.378559759958,9417.609768294744,9379.039506584453,9483.051508584798,50,57483.0,66767.0,61829.16,61925.5,60698.0,62747.0
7000,50,78109501,85625265,79981211.86,78875413.0,78610763.0,79732606.0,50,3467,11030,8108.1,8783.5,7036.0,9506.0,50,67939,75737,71832.96,72170.5,70255.0,73102.0,50,3852,5265,4258.72,4076.5,4008.0,4133.0,50,61717,854839,127936.5,65321.5,62946.0,91368.0,50,10852.164880697228,11920.297756822418,11118.684586369476,10960.512501785972,10917.772253179062,11079.083297613988,50,67962.0,75781.0,71858.86,72195.0,70283.0,73126.0
8000,50,101434474,111585760,103614904.42,102627038.0,102388118.0,103299594.0,50,4023,11789,9054.46,9251.0,7590.0,10982.0,50,77328,85733,81712.74,81531.5,80069.0,83607.0,50,4250,5969,4744.98,4597.0,4463.0,4752.0,50,70537,1124116,225008.24,74175.0,72206.0,103485.0,50,12319.558194774418,13620.368296037006,12631.492381547692,12506.40005000624,12479.60070008747,12590.880110013792,50,77352.0,85763.0,81738.88,81558.5,80095.0,83632.0
9000,50,128106258,130779585,129404257.82,129351432.5,129013728.0,129785078.0,50,4667,13169,9615.38,10407.5,7940.0,11993.0,50,83657,95989,90820.6,91544.0,88664.0,93414.0,50,4906,5389,5160.02,5178.0,5108.0,5241.0,50,78610,1160261,230170.0,102233.0,80658.0,214691.0,50,13914.013223691536,14189.045782864812,14048.51653961551,14041.4923324814,14000.928436492937,14083.169018779881,50,83680.0,96014.0,90848.52,91568.5,88693.0,93438.0
10000,50,157963251,161744062,159495639.16,159369606.0,159031260.0,159806473.0,50,4571,14649,10697.22,11547.5,8995.0,13285.0,50,93810,111789,102004.2,102661.0,99839.0,104428.0,50,5383,6118,5743.7,5757.0,5631.0,5867.0,50,88471,1404842,303607.18,97298.5,91159.0,168102.0,50,15448.69086908693,15832.46824682475,15596.431951195123,15579.078907890853,15550.305730572974,15623.72737273723,50,93846.0,111813.0,102032.24,102685.5,99868.0,104455.0
20000,50,637296355,645192405,640513050.62,639678577.5,638390103.0,643274195.0,50,11692,26844,18587.3,17517.0,14139.0,22654.0,50,191144,214137,201020.64,201669.5,196047.0,206265.0,50,10828,12104,11494.46,11540.5,11225.0,11748.0,50,178501,4993198,1933660.32,320057.0,186540.0,4855074.0,50,31407.23621181063,31780.722636131937,31579.17223361168,31538.098604930354,31471.059452972724,31710.27166358297,50,191173.0,214162.0,201049.64,201708.5,196071.0,206289.0
30000,50,1446036568,1468056261,1455671498.84,1458604584.5,1448520458.0,1459782989.0,50,21872,45509,31137.74,29581.0,24063.0,38053.0,50,292465,320382,304569.02,301114.5,296674.0,312570.0,50,16333,17893,17216.28,17151.5,17017.0,17469.0,50,271192,11311552,6887767.32,11142948.5,369676.0,11228848.0,50,47666.9045301512,48430.08326944222,48000.877509917045,48103.28840961375,47760.714323810855,48137.51748391629,50,292506.0,320418.0,304599.9,301143.5,296698.0,312607.0
40000,50,2601054141,2629623128,2612330612.1,2611729990.0,2606085461.0,2617029380.0,50,11191,49742,27585.84,35370.5,11895.0,37298.0,50,370255,434553,394730.28,395515.5,382184.0,403283.0,50,21764,24137,23162.4,23182.0,22845.0,23523.0,50,391469,14467234,7363426.84,7079190.0,762735.0,13924105.0,50,64448.17430435753,65133.280882022045,64715.891144278714,64705.17646691202,64556.27555688931,64806.65256631369,50,370284.0,434597.0,394762.74,395541.5,382208.0,403318.0
50000,50,4074782886,4099841903,4089069763.32,4087186151.0,4082539538.0,4096581767.0,50,14964,61490,35544.6,47147.5,15463.0,50074.0,50,468216,533318,496196.86,503293.0,475183.0,510028.0,50,27797,29868,28846.66,28878.0,28605.0,29282.0,50,455087,14750706,8370267.66,4920408.5,4807996.0,14411649.0,50,80835.59661193122,81344.70789415736,81122.31006300126,81094.02800055983,80992.92053841153,81269.78241564798,50,468240.0,533354.0,496230.16,503331.0,475211.0,510066.0
60000,50,5911130105,5934944217,5922623633.7,5923913026.0,5915502027.0,5928788240.0,50,55325,73427,63573.98,62819.0,57153.0,70375.0,50,599920,635096,617029.42,614888.0,606057.0,628931.0,50,33582,34992,34433.26,34481.5,34278.0,34674.0,50,13888073,14223156,14051236.6,14101481.5,13927229.0,14139446.0,50,97804.41114018485,98209.33703895097,97997.05725795441,98022.15040250689,97868.55802596743,98091.90776513057,50,599957.0,635123.0,617063.16,614926.5,606097.0,628959.0
70000,50,8119836140,8145823985,8133479589.72,8133433438.5,8130350468.0,8137310505.0,50,66159,83476,74362.46,75221.5,69308.0,80129.0,50,708162,747187,727374.46,726626.0,721064.0,734416.0,50,39484,40810,40075.8,40068.0,39834.0,40332.0,50,13964953,14457514,14119709.96,14065167.5,14019654.0,14223873.0,50,115236.790168431,115590.09744424978,115440.51940170568,115434.77473963794,115390.25546079123,115498.8655123652,50,708196.0,747238.0,727407.06,726657.5,721107.0,734459.0
80000,50,10776080161,10870283901,10837799735.76,10847074736.0,10833666550.0,10852262171.0,50,77008,95267,81857.44,80402.5,79471.0,82907.0,50,822929,867088,839712.64,838308.5,832877.0,846490.0,50,44661,46252,45557.3,45581.5,45366.0,45724.0,50,14047391,14365923,14253849.82,14265580.5,14235869.0,14306752.0,50,133894.88114851396,135061.19340241436,134663.75516668975,134772.0837947968,134608.11047638246,134855.70614632696,50,822957.0,867138.0,839745.0,838333.0,832905.0,846535.0
90000,50,13757972372,13965253449,13843329876.64,13846363410.5,13836883169.0,13853319455.0,50,86591,107979,98295.52,100799.0,91511.0,104287.0,50,937798,1007771,970547.68,973213.5,958107.0,982903.0,50,50541,51860,51173.22,51209.0,50987.0,51350.0,50,14100691,14436637,14346587.4,14361606.5,14309271.0,14389485.0,50,152016.02115578958,154331.452705029,152961.13429415866,152989.68448538388,152883.40810453426,153096.5809508981,50,937825.0,2534235.5714285714,1001497.0914285715,973238.0,958150.0,982937.0
100000,50,17090538580,17273252282,17219348518.48,17227519298.5,17222027172.0,17239336054.0,50,98238,120929,108891.58,110001.0,103356.0,114784.0,50,1070287,1139602,1105460.36,1111045.5,1085445.0,1123897.0,50,55684,58084,56903.28,56937.0,56628.0,57247.0,50,14136302,14545346,14404745.82,14424962.0,14381146.0,14453751.0,50,170001.26549265702,171840.4637746367,171300.05283232842,171384.5525305267,171319.27963279616,171525.99511995295,50,1070310.0,2593034.4285714286,1134560.4285714284,1111085.0,1085478.0,1123921.0


==> experiment_data/aggregated_0.25.total-prim.csv <==
size,total_time_n,total_time_min,total_time_max,total_time_avg,total_time_median,total_time_lower_quartile,total_time_upper_quartile
100,50,68324,184943,123389.04,125626.5,97134.0,148191.0
200,50,137410,166638,150623.76,150052.5,145307.0,155613.0
300,50,275898,306114,292139.72,292013.0,286966.0,297936.0
400,50,446875,501333,476809.16,476670.0,466374.0,486824.0
500,50,664703,734133,706462.32,705917.0,698274.0,716811.0
600,50,924383,1006814,961719.28,959508.0,950609.0,975506.0
700,50,832824,915543,879370.54,879525.0,873819.0,885835.0
800,50,1081856,1149137,1116024.62,1113098.5,1103914.0,1127898.0
900,50,1314686,1429196,1373593.72,1376573.5,1362230.0,1382569.0
1000,50,1605732,1688573,1653813.24,1655425.5,1642242.0,1668999.0
2000,50,5829685,6241300,5993659.66,5970491.5,5931033.0,6039341.0
3000,50,12617185,13495605,12888009.56,12874155.5,12776508.0,12952564.0
4000,50,22107357,23783315,22679076.14,22605632.0,22451322.0,22898291.0
5000,50,34437130,36406499,34992365.48,34817941.0,34659593.0,35306160.0
6000,50,49492389,52254727,50722322.36,50767119.5,50285260.0,51128707.0
7000,50,66957999,70981849,68361338.52,68196070.0,67864076.0,68641627.0
8000,50,87435261,92184925,89173818.76,89023946.5,88577285.0,89661926.0
9000,50,110316159,114841930,112325280.46,112289296.5,111631485.0,112930980.0
10000,50,136181258,142505679,138368791.66,138100295.5,137297048.0,139030681.0
20000,50,547794333,576646994,555138897.42,554120716.5,550548989.0,559225169.0
30000,50,1240287053,1281700368,1257641982.82,1257185363.0,1249595681.0,1264433383.0
40000,50,2222720014,2275054864,2244172128.58,2240893268.5,2233606560.0,2253191598.0
50000,50,3471817476,3562848203,3503446071.02,3499734995.5,3491454296.0,3515017098.0
60000,50,5063332048,5166399166,5109895481.74,5101034123.0,5079538170.0,5151027295.0
70000,50,6960295922,7100326488,7015969532.24,7006426981.0,6986549388.0,7037183131.0
80000,50,9292361972,9504750882,9376822387.22,9366481477.5,9344567592.0,9392552323.0
90000,50,11863314424,12107143395,11980729919.08,11963528196.5,11934465107.0,12012395534.0
100000,50,14727593102,15051055075,14877637848.2,14870679756.0,14835711907.0,14933494239.0

